Feature-Guided Black-Box Safety Testing of Deep Neural Networks

Despite the improved accuracy of deep neural networks, the discovery of adversarial examples has raised serious safety concerns. Most existing approaches for crafting adversarial examples necessitate some knowledge (architecture, parameters, etc.) of the network at hand. In this paper, we focus on image classifiers and propose a feature-guided black-box approach to test the safety of deep neural networks that requires no such knowledge. Our algorithm employs object detection techniques such as SIFT (Scale Invariant Feature Transform) to extract features from an image. These features are converted into a mutable saliency distribution, where high probability is assigned to pixels that affect the composition of the image with respect to the human visual system. We formulate the crafting of adversarial examples as a two-player turn-based stochastic game, where the first player's objective is to minimise the distance to an adversarial example by manipulating the features, and the second player can be cooperative, adversarial, or random. We show that, theoretically, the two-player game can con- verge to the optimal strategy, and that the optimal strategy represents a globally minimal adversarial image. For Lipschitz networks, we also identify conditions that provide safety guarantees that no adversarial examples exist. Using Monte Carlo tree search we gradually explore the game state space to search for adversarial examples. Our experiments show that, despite the black-box setting, manipulations guided by a perception-based saliency distribution are competitive with state-of-the-art methods that rely on white-box saliency matrices or sophisticated optimization procedures. Finally, we show how our method can be used to evaluate robustness of neural networks in safety-critical applications such as traffic sign recognition in self-driving cars.

==> review.txt <==



----------------------- REVIEW 1 ---------------------
PAPER: 135
TITLE: Feature-Guided Black-Box Safety Testing of Deep Neural Networks
AUTHORS: Matthew Wicker, Xiaowei Huang and Marta Kwiatkowska

Overall evaluation: 1 (weak accept)

----------- Overall evaluation -----------
The paper proposes a technique for checking the robustness of deep neural networks for image classification. To this end, it uses - contrary to the neural network - a feature extraction mechanism and a method for manipulating images along these features. This feature-based technique is claimed to be close to human perception. To find so called adversarial examples, the authors set up a stochastic game. 

This is a well worked out paper, presents an interesting new approach and supports its usefulness with experiments. I do, however, not see why one needs this formulation in terms of a game. Moreover, the paper needs more explanation for the formal definitions (or it needs more abstraction from them). Neither neural networks nor image processing is part of the expertise of a typical TACAS attendant. This being said, I see the paper as falling into the domain of TACAS.


----------------------- REVIEW 2 ---------------------
PAPER: 135
TITLE: Feature-Guided Black-Box Safety Testing of Deep Neural Networks
AUTHORS: Matthew Wicker, Xiaowei Huang and Marta Kwiatkowska

Overall evaluation: 2 (accept)

----------- Overall evaluation -----------
The paper presents an approach to find adversarial examples in neural networks. Adversarial examples are modifications of images which result in image misclassification. The approach proposed here is "feature-guided" in the sense that (instead of standard techniques relying on gradient descent) it employs feature detection techniques. The approach is formulated as a two player game where the object of the adversarial player is to find adversarial examples, by manipulating the features of the image. A Monte-Carlo implementation is reported, and experimental results that compare the method in this paper with two existing methods.

This is a solid paper on a hot topic, with very interesting results, and I warmly recommend acceptance.

The readability of the paper can be improved at multiple places. Readers of TACAS would be unfamiliar with several of the image processing concepts used here, such as feature extraction, Kullblack-Leibler divergence (which actually appears only once as far as I could tell), etc. A pedagogical summary would help.

A more clear explanation (even formalization?) of the goals and results would also eventually be welcome. A clear definition of what is an "adversarial example" would help (is this a formal notion, or subjective to human perception?).

What are the right metrics/dimensions to compare the various algorithms (c.f. Section 5). The latter is particularly important. I would expect an algorithm to be "better" than another (other things being equal, e.g., efficient computation) if it produces "better" adversarial examples. But it's unclear what the "quality" of such an example is, or whether there is such a notion at all.  Also, are there cases where an algorithm can find such an example but another algorithm cannot?

xiaowei: how much effort do we want to spend on explaining this after Definition 1? 
matthew: I am not totally sure, either. I have added a sentance referencing the new appendix section, which might be gratuitous. I will leave it to Dr. Kwiatkowska to determine if these points should be included.


While I agree totally with the overall goal of verifying neural networks, I wonder whether examples such as Fig.1 are a bit contrived. After all, in a real self-driving scenario, "oven" would not be a classification option, would it? I wonder whether there are experiments done on real self-driving or similar applications, where the machine learning system was fooled and caused accidents or misbehavior as a result.

xiaowei: well, Matthew has confirmed that it is hard to get another example. 
matthew: Indeed, the only other example that is example that easy to arrive at is 'no object.' The issue is that the only really relevant classes would be bicycle or automobile/truck and these are very difficult to arrive at from a structurally simple image.  

"the need to consider not only the Lk distance, but also the distance w.r.t. human perception, when formulating an optimisation objective": It is unclear how this statement is reflected in Def.2 that follows.  Def.2 needs a better explanation.

xiaowei: we dropped the distance w.r.t. human perception, added an explanation before Definition 1 by saying that human perception is approximated by Lk distance. 

"The convergence of the green plot to the other two provides empirical evidence of c witneencess" -> this phrase seems buggy.

xiaowei: changed into The eventual closeness of the green plot to the other two provides an empirical evidence of the convergence.


----------------------- REVIEW 3 ---------------------
PAPER: 135
TITLE: Feature-Guided Black-Box Safety Testing of Deep Neural Networks
AUTHORS: Matthew Wicker, Xiaowei Huang and Marta Kwiatkowska

Overall evaluation: 0 (borderline paper)

----------- Overall evaluation -----------
Summary: 
The authors describe a method to find adversarial examples for image classification networks using a stochastic game.  The algorithm uses MCTS to find minimal or near-minimal numbers of manipulations to extracted features to achieve an image misclassification.  Their approach is justified theoretically and shown to perform well in an evaluation against other current techniques.

Positives:
1. The paper contains a lengthy theoretical justification.  The authors model the problem and attempt to show the circumstances when a classifier would not be susceptible to such an adversarial example.
2. The paper also includes empirical results showing its performance relative to other techniques.  The authors show that their method finds smaller modifications and that it converges more quickly than other methods.
3. Enough information is included that the results of experiments could be replicated with reasonable effort.  The source code is provided.

Negatives:
1. The paper is poorly organized.  The theoretical portion is particularly difficult to follow, not because the math is difficult but because it is not presented clearly.
2. Some of the theory is incomplete.  The theorems are mostly left unproven, and even the proof that is included is just a sketch.

matthew: I have removed my complexity analysis as it offered little analysis that xiaowei's did not within the main text


3. The primary contribution of the paper seems to be the idea of using MCTS to solve an optimization problem by manipulating features found using SIFT.  That is, the contribution is limited to the application of existing algorithms to a problem to solve it more efficiently, and the modeling effort required to do this.  This is not to say that the contribution is not sufficient to be published, but that the algorithms involved are not novel.

The main problem with this paper is the organization of the theory.  I found it challenging to keep track of all of the symbols, even after multiple reads, partly because they were introduced in a way that seemed haphazard and partly because many of them had multiple meanings.  Mostly, symbols and concepts are defined without context of why they are needed and then they are only used much later and without reference.  Furthermore, or perhaps because of this, there are numerous mistakes throughout.  A list of specific issues follows.

The paper is describes itself as for safety testing DNNs, but specifically addresses image classifiers that use DNNs.  Since DNNs can be used for tasks other than image classification, this title may be inappropriate.

xiaowei: maybe we can write a sentence in the introduction claiming that the techniques can work with any feed-forward networks and for other input format the extraction of features can use other approaches than SIFT.

matthew: I have added the concept of extensions to general purpose DNNs in the appendix, though it has not been tested fully.

The introduction references Kullblack-Leiblier divergence without reference, and this does not come up again.  By my understanding of what Kullblack-Leiblier divergence is, the paper does not actually use it.

xiawoei: KL removed


Definition 1 is a good example of what is wrong with the paper, as it is not clear at first what it defines, and it ends up defining several things: adversarial examples, the adv_{N,k,d} function, the adv_{N,k,d} function again but with only one argument, targeted safety classes, and non-targeted safety classes.  There is also a typo: x is defined but it seems that it was supposed to be alpha.  Immediately before the definition, the eta function is defined.  It seems that they are grouped together so that they may be referenced at the same time three pages later.  Even that reference is unclear, however, since it is claimed that they are somehow constraints.  On what are these four definitions constraints?

xiaowei: I don't think adv_{N,k,d}(a) and adv_{N,k,d}(a,b) are confusing. It won't be better if we used two notations. 

xiaowei: fixed the x typo 

xiawoei: eta function is OK as far as I can see

xiaowei: removed the Constaints from the definition 

At the top of page 5 "we can construct a Gaussian mixture model": why are we doing this?  It seems that it is necessary to apply SIFT, but this is not mentioned at the point when the construction is explained.  It would be much easier to follow if the need for a Gaussian mixture model was first established, and then it was described how we can get it.


xiaowei: no changes made for this.
matthew: I made changes for this, specifically added a short paragraph explaining necessity (above eq.1) where the construction is explained


In the next paragraph (Pixel Manipulation) mentions the z-channel of a pixel without defining it.  I am not a graphics expert, so I do not know what this is.  Later, in the definition of the delta function, it says that (x,y) is an element of X, which means that (x,y) is an element of the dimensions, but previously (x,y) was defined as a pixel.


xiaowei: bug fixed
matthew: added appositive clause clearing up z-channel confusion 


In the first paragraph of Section 3, JSMA is used, but it has not been defined.  It seems to be defined at the end in the related work section.


xiaowei: citation added 

How would one adjust the constant e in Definition 2?  It is not discussed, although it seems to be a parameter.


xiaowei: e dropped

At the bottom of page 6 "targeted safety" and "non-targeted safety" were used for the first time since they were defined two pages prior.  To help the reader in such circumstances, please include a reference to where they were defined.

xiaowei: a Recall statement is added. 

On page 7 the claim is made: "A strategy sigma is deterministic if sigma(rho) is a Dirac distribution, and is memoryless if sigma(rho) = sigma(last(rho)) for all finite paths rho".  Why?  This is not explained and no reference is given.  Immediately after it is claimed that the theoretical complexity of the problem is in PTIME, but this is not justified.  How do we know this?  It is not proven and no reference is given.

xiaowei: now it is like: A strategy sigma is *called* deterministic ...   similar for memoryless  

In the explanation of Algorithm 1 in Section 4, it says "After expanding the children of the leaf node", but how can a leaf node have children?  Immediately after this it says that Simulation is called on every child node, but until this point the word had not been used and it is not made immediately clear what happens during a simulation.  I am pretty sure I figured it out, but it took much more work than it should have.

xiaowei: expanded a bit on this part

On the next page, like with adv and N, tau is redefined depending on how it is used.  Having multiple definitions makes reading these symbols much harder, and it seems it may contribute to the mistakes.  For example, in Theorem 2 and Theorem 3, adv_{N,k,d}(alpha,c) is used, but c is a free variable here.  I suspect the authors meant to use the one-argument version of adv without a specific class.


xiaowei: no problem for this. c is the predefined target class. I added a sentence to Theorem 2 anyway. 


On the same page, in between Theorem 2 and 3, alpha_2 is defined specifically using the Manhattan distance, while alpha_1 may have any distance metric.  This does not make sense to me, and it is not addressed in the text.


xiaowei: I explained this part. claiming that it can be other distance if one condition is satisfied


In general, for something to be a Theorem it must be proven.  No attempt at a proof is given for Theorems 1 (I suppose it is meant to follow from the Dirac distribution claim) or Theorem 2, while the proof for Theorem 3 is just a sketch.  If the text around Theorem 2 and 3 is meant to serve as a more complete proof it is not organized in such a way as to make this obvious.
#

xiaowei: no changes to this, except that we have proof for Theorem 4. 

The results of experiments, for example in Table 1, do not give execution time numbers.  However, the text makes it clear that there is a large difference between the algorithms.  It would be easier to see the advantage of this technique if execution time was also included in the results.

xiaowei: we did not collect time data, I am afraid. 

The paper addresses how it could be shown that a network is safe, but it seems that no such network was found.  Perhaps this isn't surprising, but it might be interesting to discuss at some point.

xiaowei: one thing we want to address, but haven't. 

=================================

Some notes from our discussion:



* how to define UCB, 

matthew: I have done this in my newly edited version of the MCTS procedure. Given your most recent comments, I decided to make the purpose of the section an explanation of MCTS algorithm which is reinforced by constantly giving the turn-based game analog.

* computation for mixture of Gaussians is intractable for continuous probability, can lead to instabilities.

matthew: I simply updated the sentence about independent computation to highlight the discrete and therefore tractable nature of our distributions
